The Bouc-Wen Model for Binary Direct Collinear Collisions of Convex Viscoplastic Bodies

We study mathematical models of binary direct collinear collisions of convex viscoplastic bodies based on two incremental collision laws that employ the Bouc-Wen differential model of hysteresis to represent the elastoplastic behavior of the materials of the colliding bodies. These collision laws are the Bouc-Wen-Simon-Hunt-Crossley Collision Law (BWSHCCL) and the Bouc-Wen-Maxwell Collision Law (BWMCL). The BWSHCCL comprises of the Bouc-Wen model amended with a nonlinear Hertzian elastic spring element and connected in parallel to a nonlinear displacement-dependent and velocity-dependent energy dissipation element. The BWMCL comprises of the Bouc-Wen model amended with a nonlinear Hertzian elastic spring element and connected in series to a linear velocity-dependent energy dissipation element. The mathematical models of the collision process are presented in the form of finite-dimensional initial value problems. We show that the models possess favorable analytical properties (e.g., global existence, uniqueness, and boundedness of the solutions) under suitable restrictions on the values of their parameters. Furthermore, based on the results of two model parameter identification studies, we demonstrate that good agreement can be attained between experimental data and numerical approximations of the behavior of the mathematical models across a wide range of initial relative velocities of the colliding bodies while using parameterizations of the models that are independent of the initial relative velocity.

==> data/DSA.csv <==
v_0, e
0.4316397010123947, 0.8330258302583025
0.612829974453591, 0.7998154981549815
0.819377424543476, 0.7721402214022139
0.9737439682089131, 0.7619926199261993
1.372882959598827, 0.7287822878228782
1.8231620777746238, 0.698339483394834
2.298467215441385, 0.6798892988929889
3.01807171917873, 0.6476014760147601
3.4548207020531745, 0.6309963099630996
3.8269940391711614, 0.6236162361623616
3.968350837354527, 0.6171586715867159
4.699593149777652, 0.6079335793357934
4.982070205317439, 0.5996309963099631
5.444270981171351, 0.5867158671586716
5.855047781247043, 0.5765682656826567
6.252814835840666, 0.570110701107011


==> data/DSA_NDBWMCM.csv <==
v_0, e
0.43163970, 0.82942433
0.61282997, 0.80150485
0.81937742, 0.77643251
0.97374397, 0.76077414
1.37288296, 0.72813903
1.82316208, 0.69997178
2.29846722, 0.67636070
3.01807172, 0.64815003
3.45482070, 0.63405536
3.82699404, 0.62337368
3.96835084, 0.61958768
4.69959315, 0.60196719
4.98207021, 0.59590726
5.44427098, 0.58672785
5.85504778, 0.57923628
6.25281484, 0.57249896


==> data/DSA_NDBWSHCCM.csv <==
v_0, e
0.43163970, 0.83011144
0.61282997, 0.80161703
0.81937742, 0.77620538
0.97374397, 0.76042196
1.37288296, 0.72772571
1.82316208, 0.69968380
2.29846722, 0.67625683
3.01807172, 0.64827991
3.45482070, 0.63427116
3.82699404, 0.62362444
3.96835084, 0.61984241
4.69959315, 0.60216273
4.98207021, 0.59604569
5.44427098, 0.58673437
5.85504778, 0.57908789
6.25281484, 0.57216905


==> data/DSS.csv <==
v_0, e
0.102895259721828, 0.9935424354243542
0.14211372882959594, 0.9787822878228781
0.1808591162834705, 0.9732472324723247
0.20791938688617684, 0.9455719557195571
0.27258964897341276, 0.9345018450184501
0.38939350931970873, 0.9068265682656825
0.4796101807171922, 0.8976014760147601
0.6855899328224055, 0.8809963099630995
0.8788437884378844, 0.8625461254612545
0.9822594379789951, 0.845940959409594
1.1880972655880406, 0.8321033210332103
1.5733749645188764, 0.8191881918819188
1.9590784369382155, 0.797970479704797
2.4726558804049583, 0.783210332103321
2.9221780679345253, 0.7675276752767527
3.4741224335320275, 0.7546125461254611
3.9620115431923555, 0.7407749077490775
4.282997445359069, 0.7315498154981549
4.641735263506481, 0.7361623616236161
4.911297189894976, 0.7297047970479704
5.3734506575835, 0.7177121771217712
5.848330021761756, 0.7075645756457564


==> data/DSS_NDBWMCM.csv <==
v_0, e
0.10289526, 0.97354271
0.14211373, 0.96534377
0.18085912, 0.95754859
0.20791939, 0.95228553
0.27258965, 0.94030933
0.38939351, 0.92074127
0.47961018, 0.90728553
0.68558993, 0.88108963
0.87884379, 0.86105658
0.98225944, 0.85175513
1.18809727, 0.83558471
1.57337496, 0.81162694
1.95907844, 0.79334864
2.47265588, 0.77479418
2.92217807, 0.76222575
3.47412243, 0.74999666
3.96201154, 0.74130637
4.28299745, 0.73641601
4.64173526, 0.73157994
4.91129719, 0.72831927
5.37345066, 0.72335830
5.84833002, 0.71895655


==> data/DSS_NDBWSHCCM.csv <==
v_0, e
0.10289526, 0.97649676
0.14211373, 0.96746856
0.18085912, 0.95894297
0.20791939, 0.95323839
0.27258965, 0.94043333
0.38939351, 0.92002484
0.47961018, 0.90631566
0.68558993, 0.88021014
0.87884379, 0.86061371
0.98225944, 0.85158359
1.18809727, 0.83594094
1.57337496, 0.81277101
1.95907844, 0.79496391
2.47265588, 0.77660954
2.92217807, 0.76390402
3.47412243, 0.75120805
3.96201154, 0.74189470
4.28299745, 0.73650830
4.64173526, 0.73104984
4.91129719, 0.72728004
5.37345066, 0.72137411
5.84833002, 0.71591908


==> data/RCross_2_15.csv <==
x,F
0,0
0.00688,0
0.01376,1.7359
0.02064,1.7359
0.02752,3.9059
0.034399,4.7738
0.041278,6.9438
0.048157,7.8117
0.055035,9.1137
0.061912,12.152
0.068789,14.322
0.075664,16.491
0.082539,18.661
0.089412,21.699
0.096283,23.869
0.10315,24.737
0.11002,26.907
0.11689,29.077
0.12375,32.115
0.13061,36.455
0.13747,39.927
0.14433,40.795
0.15118,43.832
0.15803,46.002
0.16488,49.474
0.17172,52.512
0.17856,56.852
0.1854,59.89
0.19223,62.928
0.19906,66.4
0.20588,69.438
0.2127,71.608
0.21951,76.815
0.22632,81.155
0.23312,84.193
0.23992,87.231
0.24671,90.703
0.25349,93.741
0.26027,98.949
0.26704,103.29
0.2738,107.63
0.28055,111.97
0.2873,115.87
0.29404,120.21
0.30077,123.25
0.30749,127.59
0.3142,134.1
0.3209,138.44
0.3276,143.65
0.33428,146.69
0.34095,151.03
0.34761,156.23
0.35426,160.57
0.3609,167.08
0.36753,172.29
0.37415,177.5
0.38075,181.84
0.38734,187.05
0.39392,191.39
0.40048,197.46
0.40703,203.1
0.41356,209.18
0.42008,214.82
0.42659,220.03
0.43308,225.24
0.43955,230.45
0.44601,235.65
0.45245,242.16
0.45887,247.37
0.46528,253.88
0.47167,259.09
0.47804,265.6
0.48439,269.5
0.49072,276.01
0.49703,283.39
0.50333,288.6
0.5096,296.41
0.51585,301.62
0.52208,307.7
0.52829,313.34
0.53448,319.41
0.54064,325.92
0.54678,333.3
0.5529,340.68
0.55899,345.89
0.56506,352.4
0.5711,357.6
0.57712,364.98
0.58311,372.36
0.58908,378
0.59502,385.38
0.60093,390.59
0.60682,397.96
0.61267,404.47
0.6185,409.68
0.6243,417.06
0.63007,423.57
0.63581,430.95
0.64152,437.02
0.6472,443.53
0.65285,450.04
0.65846,456.12
0.66404,463.5
0.66959,470.01
0.67511,476.52
0.6806,482.59
0.68605,489.1
0.69146,495.61
0.69684,502.99
0.70219,508.2
0.70749,515.57
0.71277,520.78
0.718,528.16
0.7232,534.67
0.72836,539.88
0.73348,546.39
0.73857,551.59
0.74361,558.1
0.74862,564.18
0.75358,570.69
0.75851,575.9
0.76339,582.41
0.76823,589.79
0.77304,594.99
0.7778,601.5
0.78251,606.71
0.78719,613.22
0.79182,618.43
0.79641,624.94
0.80095,628.84
0.80545,636.22
0.8099,640.56
0.81431,647.07
0.81867,652.28
0.82299,658.79
0.82726,662.7
0.83149,668.34
0.83566,673.54
0.83979,678.75
0.84387,683.96
0.8479,689.6
0.85189,693.51
0.85582,700.02
0.85971,703.06
0.86354,709.57
0.86733,713.91
0.87107,717.81
0.87475,723.45
0.87838,726.49
0.88197,729.53
0.8855,735.17
0.88898,739.08
0.8924,743.42
0.89578,746.45
0.8991,750.79
0.90237,755.13
0.90558,758.17
0.90874,761.64
0.91185,765.55
0.91491,769.02
0.9179,772.06
0.92085,775.1
0.92374,778.57
0.92657,781.61
0.92935,783.78
0.93208,786.81
0.93475,790.29
0.93736,792.02
0.93992,794.19
0.94242,797.66
0.94487,798.53
0.94725,800.7
0.94959,802.87
0.95186,803.74
0.95408,805.91
0.95624,808.08
0.95835,808.95
0.96039,810.25
0.96238,811.12
0.96432,812.42
0.96619,813.29
0.96801,814.59
0.96977,815.46
0.97147,815.46
0.97312,815.46
0.97471,815.46
0.97624,816.76
0.97771,816.76
0.97912,816.76
0.98048,816.76
0.98178,816.76
0.98302,815.46
0.98421,815.46
0.98533,814.59
0.9864,814.59
0.98741,813.29
0.98837,813.29
0.98927,811.12
0.9901,810.25
0.99089,808.95
0.99161,808.08
0.99228,805.04
0.99289,803.74
0.99345,802.87
0.99394,800.7
0.99439,798.53
0.99477,794.19
0.9951,793.32
0.99537,791.15
0.99559,788.98
0.99575,786.81
0.99585,782.47
0.99591,779.44
0.9959,777.27
0.99584,772.93
0.99573,769.89
0.99556,767.72
0.99534,762.51
0.99506,759.47
0.99473,756
0.99434,750.79
0.99391,746.45
0.99342,744.72
0.99288,739.08
0.99228,735.17
0.99164,729.53
0.99094,725.62
0.99019,721.28
0.98939,716.08
0.98854,711.74
0.98764,706.53
0.98669,702.19
0.98569,696.98
0.98464,690.47
0.98354,685.26
0.9824,680.05
0.9812,674.41
0.97996,669.2
0.97867,662.7
0.97733,657.49
0.97595,651.41
0.97452,645.77
0.97305,638.39
0.97153,634.49
0.96996,627.98
0.96836,620.6
0.9667,615.39
0.96501,607.58
0.96327,601.5
0.96149,594.99
0.95966,589.79
0.9578,582.41
0.95589,575.9
0.95395,570.69
0.95196,563.31
0.94993,554.63
0.94787,548.56
0.94576,542.05
0.94362,536.84
0.94144,530.33
0.93922,524.25
0.93697,515.57
0.93468,508.2
0.93235,501.69
0.92998,495.61
0.92759,488.23
0.92515,482.59
0.92269,475.21
0.92019,467.84
0.91765,460.46
0.91509,453.08
0.91249,447.87
0.90986,441.36
0.9072,433.12
0.90451,427.48
0.90179,419.23
0.89904,411.85
0.89626,406.64
0.89345,400.13
0.89061,393.62
0.88775,387.55
0.88486,378.87
0.88194,373.66
0.87899,366.28
0.87602,358.91
0.87303,353.26
0.87,345.89
0.86696,340.68
0.86389,333.3
0.86079,328.09
0.85768,320.71
0.85454,314.21
0.85138,309
0.84819,302.49
0.84499,297.28
0.84176,290.77
0.83852,285.56
0.83525,278.18
0.83197,272.98
0.82866,266.47
0.82534,262.13
0.82199,256.05
0.81863,251.71
0.81526,245.2
0.81186,239.99
0.80845,233.48
0.80502,229.58
0.80157,223.07
0.79811,218.73
0.79463,213.52
0.79114,208.31
0.78764,203.1
0.78412,198.77
0.78058,193.56
0.77703,189.22
0.77347,184.01
0.7699,179.67
0.76631,174.46
0.76271,168.82
0.7591,164.91
0.75547,160.57
0.75184,156.23
0.74819,151.03
0.74454,146.69
0.74087,142.35
0.73719,137.14
0.73351,134.1
0.72981,131.06
0.72611,126.72
0.72239,123.25
0.71867,118.04
0.71494,114.14
0.7112,110.67
0.70745,106.33
0.7037,104.59
0.69993,101.12
0.69617,98.081
0.69239,93.741
0.68861,90.703
0.68482,87.231
0.68102,83.325
0.67722,81.155
0.67341,77.683
0.6696,74.645
0.66578,71.608
0.66196,68.57
0.65813,66.4
0.6543,62.928
0.65047,60.758
0.64662,59.022
0.64278,56.852
0.63893,52.512
0.63508,50.342
0.63122,48.172
0.62736,47.304
0.6235,45.134
0.61963,41.663
0.61576,40.795
0.61189,38.625
0.60802,36.455
0.60414,35.587
0.60026,33.417
0.59638,32.115
0.59249,29.077
0.5886,28.209
0.58472,26.039
0.58083,24.737
0.57693,23.869
0.57304,21.699
0.56914,19.529
0.56525,18.661
0.56135,17.359
0.55745,16.491
0.55355,15.189
0.54965,14.322
0.54574,13.454
0.54184,12.152
0.53794,12.152
0.53403,11.284
0.53013,9.1137
0.52622,9.1137
0.52231,7.8117
0.5184,6.9438
0.51449,6.9438
0.51059,6.9438
0.50668,6.9438
0.50277,5.6418
0.49886,4.7738
0.49495,4.7738
0.49103,3.9059
0.48712,4.7738
0.48321,3.9059
0.4793,4.7738
0.47539,3.9059
0.47147,3.9059
0.46756,2.6039
0.46365,2.6039
0.45974,2.6039
0.45582,3.9059
0.45191,3.9059
0.448,2.6039
0.44408,2.6039
0.44017,2.6039
0.43625,2.6039
0.43234,2.6039
0.42842,2.6039
0.42451,2.6039
0.42059,2.6039
0.41668,2.6039
0.41276,1.7359
0.40885,2.6039
0.40493,2.6039
0.40101,2.6039
0.3971,1.7359
0.39318,1.7359
0.38927,1.7359
0.38535,1.7359
0.38143,1.7359
0.37752,1.7359
0.3736,1.7359
0.36968,1.7359
0.36576,1.7359
0.36185,1.7359
0.35793,1.7359
0.35401,0.43399
0.35009,1.7359
0.34618,1.7359
0.34226,1.7359
0.33834,1.7359
0.33442,0.43399
0.3305,1.7359
0.32659,0.43399
0.32267,0.43399


==> data/RCross_3_03.csv <==
x,F
0,0
0.009712,0
0.019424,0
0.029136,1.74
0.038848,2.61
0.04856,3.915
0.058271,6.96
0.067982,11.31
0.077692,13.485
0.087401,15.225
0.097109,17.4
0.10682,19.575
0.11652,24.795
0.12622,29.145
0.13593,34.365
0.14563,37.845
0.15532,40.02
0.16502,43.935
0.17471,47.415
0.18439,51.33
0.19408,59.16
0.20376,63.075
0.21343,68.73
0.2231,72.645
0.23277,76.995
0.24243,82.215
0.25208,89.61
0.26173,95.265
0.27137,102.66
0.281,107.88
0.29063,113.1
0.30024,117.45
0.30985,123.54
0.31946,131.37
0.32905,138.76
0.33863,146.16
0.3482,151.38
0.35776,157.9
0.36731,165.3
0.37685,171.39
0.38637,180.96
0.39589,189.66
0.40539,197.93
0.41487,204.45
0.42434,213.15
0.4338,219.24
0.44324,226.64
0.45266,235.34
0.46207,245.77
0.47146,254.47
0.48084,262.74
0.49019,270.13
0.49952,278.83
0.50884,288.4
0.51813,297.98
0.52741,308.41
0.53666,317.99
0.54589,328.86
0.5551,337.12
0.56428,345.83
0.57344,355.39
0.58257,365.83
0.59168,377.58
0.60076,387.15
0.60981,398.03
0.61884,407.59
0.62783,418.04
0.6368,428.47
0.64574,440.22
0.65464,451.09
0.66352,462.4
0.67236,474.15
0.68116,483.72
0.68994,494.59
0.69868,506.34
0.70738,517.65
0.71604,529.4
0.72467,540.27
0.73326,552.02
0.74182,562.46
0.75033,574.2
0.7588,584.64
0.76723,597.69
0.77562,609
0.78396,620.74
0.79226,634.66
0.80052,645.54
0.80873,656.85
0.81689,668.6
0.82501,680.34
0.83308,692.96
0.8411,704.7
0.84907,716.45
0.85699,727.32
0.86486,738.63
0.87267,750.37
0.88043,762.12
0.88814,774.73
0.8958,785.61
0.9034,797.35
0.91094,809.97
0.91843,821.72
0.92585,833.46
0.93322,845.21
0.94053,856.52
0.94778,868.26
0.95497,880.01
0.96209,890.88
0.96915,901.32
0.97615,913.07
0.98309,923.5
0.98995,935.25
0.99676,946.12
1.0035,956.56
1.0102,966.14
1.0168,976.57
1.0233,987.45
1.0298,997.89
1.0361,1008.8
1.0425,1019.2
1.0487,1028.8
1.0549,1036.2
1.061,1045.7
1.067,1055.3
1.073,1066.2
1.0788,1075.8
1.0847,1085.3
1.0904,1092.7
1.096,1101
1.1016,1109.7
1.1071,1119.3
1.1125,1127.5
1.1178,1134.9
1.1231,1143.6
1.1283,1151.9
1.1334,1158.4
1.1384,1165.8
1.1433,1173.2
1.1481,1181.9
1.1529,1188
1.1576,1195.4
1.1622,1201
1.1667,1207.1
1.1711,1212.8
1.1754,1220.2
1.1797,1226.3
1.1838,1231.9
1.1879,1238
1.1919,1243.2
1.1958,1248.9
1.1996,1251.9
1.2034,1256.3
1.207,1262.4
1.2105,1266.7
1.214,1271.1
1.2174,1274.1
1.2206,1277.6
1.2238,1281.5
1.2269,1283.7
1.2299,1285.9
1.2329,1288.9
1.2357,1292.4
1.2384,1294.6
1.2411,1295.4
1.2436,1296.3
1.2461,1297.6
1.2484,1299.8
1.2507,1300.7
1.2529,1302.8
1.255,1302.8
1.257,1302.8
1.2589,1300.7
1.2607,1300.7
1.2624,1300.7
1.2641,1300.7
1.2656,1299.8
1.2671,1298.5
1.2684,1296.3
1.2697,1295.4
1.2709,1293.3
1.2719,1291.1
1.2729,1288.9
1.2738,1286.7
1.2746,1283.7
1.2754,1280.6
1.276,1276.3
1.2765,1271.9
1.277,1268
1.2773,1265.9
1.2776,1261.5
1.2778,1256.3
1.2779,1250.6
1.2779,1245.4
1.2778,1241.1
1.2776,1235
1.2774,1229.7
1.277,1223.2
1.2766,1218
1.2761,1211.5
1.2755,1204.9
1.2748,1197.6
1.274,1190.2
1.2731,1184.1
1.2722,1175.4
1.2712,1168.8
1.2701,1160.6
1.2689,1153.2
1.2676,1143.6
1.2663,1136.2
1.2648,1127.5
1.2633,1119.3
1.2617,1109.7
1.2601,1100.1
1.2583,1090.5
1.2565,1079.7
1.2546,1070.1
1.2526,1061.8
1.2506,1052.3
1.2485,1041.4
1.2463,1030.9
1.244,1020.5
1.2416,1009.6
1.2392,999.19
1.2367,989.63
1.2342,978.75
1.2316,968.31
1.2289,956.56
1.2261,944.82
1.2233,933.08
1.2204,922.64
1.2174,910.89
1.2144,899.14
1.2113,888.7
1.2082,875.66
1.205,865.22
1.2017,851.3
1.1984,839.55
1.195,828.24
1.1915,816.49
1.188,804.75
1.1845,793.01
1.1809,781.26
1.1772,768.64
1.1734,756.9
1.1697,745.15
1.1658,733.41
1.1619,722.97
1.158,711.22
1.154,697.3
1.15,684.69
1.1459,672.95
1.1418,662.51
1.1376,651.63
1.1334,639.89
1.1291,628.14
1.1248,615.52
1.1204,605.09
1.116,593.34
1.1116,581.6
1.1071,571.15
1.1026,559.41
1.098,547.66
1.0934,535.92
1.0888,525.48
1.0841,514.6
1.0794,504.17
1.0746,493.29
1.0698,482.85
1.065,471.1
1.0602,460.67
1.0553,451.09
1.0504,440.22
1.0454,429.78
1.0404,420.21
1.0354,409.33
1.0304,398.89
1.0253,389.32
1.0202,378.88
1.0151,369.32
1.01,361.92
1.0048,351.05
0.99961,341.48
0.99439,333.21
0.98915,323.64
0.98389,314.94
0.9786,306.67
0.97329,297.98
0.96796,289.28
0.96261,281.01
0.95724,273.62
0.95185,264.92
0.94644,255.35
0.94101,247.95
0.93557,241.86
0.93011,233.16
0.92463,225.76
0.91913,219.24
0.91363,210.98
0.9081,203.58
0.90256,194.88
0.89701,189.66
0.89144,182.26
0.88587,177.04
0.88028,169.22
0.87467,161.82
0.86906,156.6
0.86343,150.51
0.8578,144.85
0.85215,139.64
0.84649,133.11
0.84083,127.89
0.83515,123.54
0.82947,117.45
0.82378,113.1
0.81808,107.88
0.81237,103.53
0.80666,99.18
0.80093,93.96
0.79521,90.915
0.78947,85.695
0.78373,82.215
0.77798,79.17
0.77223,73.95
0.76647,70.47
0.76071,67.425
0.75495,63.075
0.74917,60.03
0.7434,56.985
0.73762,54.81
0.73183,50.46
0.72605,47.415
0.72026,45.24
0.71446,41.76
0.70867,38.715
0.70287,36.54
0.69706,34.365
0.69126,32.19
0.68545,29.145
0.67964,26.97
0.67383,26.1
0.66802,23.925
0.66221,21.75
0.65639,19.575
0.65057,17.4
0.64475,16.53
0.63893,15.225
0.63311,14.355
0.62729,13.485
0.62147,12.18
0.61565,12.18
0.60982,12.18
0.604,12.18
0.59817,11.31
0.59234,9.135
0.58652,7.83
0.58069,6.96
0.57486,7.83
0.56903,7.83
0.5632,7.83
0.55737,6.96
0.55154,6.96
0.54571,5.655
0.53988,5.655
0.53404,6.96
0.52821,6.96
0.52238,6.96
0.51654,6.96
0.51071,5.655
0.50488,5.655
0.49904,5.655
0.49321,5.655
0.48737,6.96
0.48153,6.96
0.4757,6.96
0.46986,5.655
0.46402,4.785
0.45819,4.785
0.45235,4.785
0.44651,5.655
0.44067,5.655
0.43483,5.655
0.42899,4.785
0.42315,4.785
0.41731,4.785
0.41147,4.785
0.40563,4.785
0.39979,4.785
0.39395,4.785
0.3881,4.785
0.38226,2.61
0.37642,2.61
0.37058,3.915
0.36473,4.785
0.35889,3.915
0.35305,3.915
0.3472,2.61
0.34136,2.61
0.33551,2.61
0.32967,2.61
0.32382,3.915
0.31798,3.915
0.31213,2.61


==> data/RCross_4_18.csv <==
x,F
0,0
0.013376,0
0.026752,0
0.040128,1.6489
0.053504,3.7101
0.066879,6.5958
0.080254,10.718
0.093629,12.779
0.107,14.428
0.12037,17.726
0.13375,22.673
0.14712,28.856
0.16048,35.864
0.17385,42.872
0.18721,47.819
0.20057,54.003
0.21392,59.774
0.22727,66.782
0.24062,77.088
0.25396,86.157
0.26729,96.051
0.28062,104.3
0.29394,112.13
0.30725,120.37
0.32056,130.27
0.33385,141.4
0.34714,153.35
0.36041,165.72
0.37367,173.55
0.38692,183.86
0.40016,193.75
0.41338,204.88
0.42659,218.07
0.43978,230.03
0.45296,243.22
0.46612,254.35
0.47926,266.3
0.49238,277.43
0.50549,291.45
0.51857,304.64
0.53163,318.66
0.54467,333.91
0.55768,346.69
0.57067,359.88
0.58364,373.9
0.59658,387.91
0.60949,403.99
0.62237,419.24
0.63523,435.32
0.64805,450.57
0.66084,464.59
0.6736,480.67
0.68632,495.92
0.69901,512.82
0.71166,530.13
0.72428,546.21
0.73685,563.11
0.74939,580.43
0.76189,596.5
0.77434,613.41
0.78675,630.72
0.79912,649.68
0.81144,667.82
0.82371,685.13
0.83593,702.04
0.84811,719.35
0.86023,738.31
0.87231,757.69
0.88432,775.83
0.89629,794.79
0.90819,811.69
0.92004,831.07
0.93184,847.97
0.94357,867.34
0.95524,886.31
0.96685,905.68
0.97839,925.47
0.98987,943.61
1.0013,960.92
1.0126,979.88
1.0239,1000.1
1.0351,1020.3
1.0462,1040.5
1.0573,1059.4
1.0683,1076.8
1.0792,1095.7
1.09,1113.9
1.1008,1132.8
1.1114,1153
1.122,1173.2
1.1325,1192.6
1.143,1211.6
1.1533,1230.5
1.1635,1248.7
1.1737,1268
1.1838,1287
1.1938,1305.1
1.2037,1323.3
1.2135,1342.2
1.2232,1360.4
1.2328,1379.8
1.2423,1396.7
1.2517,1416
1.261,1434.2
1.2702,1452.3
1.2793,1468.4
1.2883,1485.3
1.2972,1501.4
1.306,1518.7
1.3147,1535.6
1.3232,1551.7
1.3317,1567.7
1.3401,1583
1.3483,1598.2
1.3564,1612.3
1.3645,1626.3
1.3724,1641.5
1.3801,1655.5
1.3878,1670.8
1.3954,1682.7
1.4028,1694.7
1.4101,1707.9
1.4173,1719.8
1.4244,1733.9
1.4313,1746.2
1.4381,1758.2
1.4448,1768.1
1.4514,1779.2
1.4579,1789.5
1.4642,1799.4
1.4704,1809.3
1.4765,1819.6
1.4824,1828.7
1.4882,1837.7
1.4939,1844.8
1.4994,1853
1.5049,1861.7
1.5102,1869.1
1.5153,1876.9
1.5203,1883.1
1.5252,1890.1
1.53,1894.2
1.5346,1900
1.5391,1904.9
1.5435,1911.1
1.5477,1914
1.5518,1919.4
1.5557,1923.1
1.5595,1926.4
1.5632,1930.5
1.5667,1932.1
1.5701,1933.4
1.5734,1935.4
1.5765,1936.3
1.5795,1937.5
1.5824,1937.5
1.5851,1937.5
1.5877,1936.3
1.5902,1935.4
1.5925,1934.2
1.5946,1933.4
1.5967,1930.5
1.5986,1927.2
1.6003,1924.3
1.602,1921.4
1.6035,1917.3
1.6048,1913.2
1.6061,1909.1
1.6071,1902.1
1.6081,1896.3
1.6089,1890.1
1.6096,1883.1
1.6102,1878.1
1.6106,1869.9
1.6109,1862.9
1.611,1854.6
1.6111,1843.9
1.611,1833.6
1.6107,1823.7
1.6104,1812.6
1.6099,1802.3
1.6093,1792.4
1.6085,1781.3
1.6076,1769.3
1.6066,1757.4
1.6055,1744.2
1.6043,1730.2
1.6029,1717.8
1.6014,1705
1.5998,1691.8
1.5981,1677.8
1.5963,1663.4
1.5943,1647.3
1.5922,1632.5
1.59,1616.4
1.5877,1601.9
1.5853,1587.1
1.5828,1571
1.5801,1555.8
1.5774,1538.9
1.5745,1520.7
1.5716,1504.7
1.5685,1486.5
1.5653,1469.2
1.562,1452.3
1.5586,1432.9
1.5551,1416
1.5516,1396.7
1.5479,1380.6
1.5441,1365.7
1.5402,1345.5
1.5362,1324.1
1.5322,1305.1
1.528,1284.1
1.5238,1263.9
1.5194,1246.6
1.515,1228.5
1.5105,1209.5
1.5059,1190.5
1.5012,1169.1
1.4964,1149.3
1.4916,1131.2
1.4866,1111.8
1.4816,1092.8
1.4765,1074.7
1.4714,1055.3
1.4662,1037.2
1.4608,1017.4
1.4555,998.02
1.45,979.06
1.4445,961.74
1.4389,943.61
1.4333,926.7
1.4275,907.33
1.4218,888.37
1.4159,871.46
1.41,853.33
1.404,836.01
1.398,819.94
1.3919,802.62
1.3858,784.9
1.3796,768.41
1.3733,751.5
1.367,734.19
1.3607,719.35
1.3543,702.04
1.3478,685.96
1.3413,669.06
1.3348,653.8
1.3282,637.73
1.3215,623.71
1.3148,607.63
1.3081,593.62
1.3013,577.13
1.2945,563.11
1.2877,548.27
1.2808,533.84
1.2738,521.07
1.2669,508.7
1.2599,493.86
1.2528,480.67
1.2458,467.47
1.2387,454.7
1.2315,441.5
1.2244,429.55
1.2172,417.18
1.2099,405.23
1.2027,392.04
1.1954,380.08
1.1881,368.95
1.1807,357.82
1.1734,347.93
1.166,336.8
1.1586,325.67
1.1512,314.54
1.1437,304.64
1.1362,294.34
1.1287,285.27
1.1212,275.37
1.1137,266.3
1.1061,257.23
1.0985,248.99
1.0909,239.92
1.0833,230.85
1.0757,223.02
1.0681,214.77
1.0604,207.77
1.0527,199.93
1.0451,191.69
1.0374,183.86
1.0297,177.67
1.0219,169.43
1.0142,162.42
1.0065,156.65
0.99869,149.64
0.99092,143.46
0.98314,137.27
0.97536,130.27
0.96756,125.32
0.95975,119.14
0.95194,114.19
0.94411,108.42
0.93628,102.23
0.92845,97.287
0.9206,93.165
0.91275,86.982
0.90489,82.859
0.89703,77.912
0.88916,75.027
0.88129,68.843
0.87341,65.133
0.86552,61.835
0.85764,57.713
0.84974,54.003
0.84185,49.88
0.83395,47.819
0.82605,44.934
0.81814,41.636
0.81023,37.926
0.80232,35.864
0.79441,33.803
0.78649,31.742
0.77857,28.856
0.77065,26.795
0.76273,24.734
0.7548,23.497
0.74688,21.848
0.73895,18.551
0.73102,17.726
0.72309,17.726
0.71516,17.726
0.70723,17.726
0.69929,16.489
0.69136,15.665
0.68342,14.428
0.67549,14.428
0.66755,14.428
0.65961,14.428
0.65167,14.428
0.64373,14.428
0.63578,14.428
0.62784,13.604
0.6199,14.428
0.61195,14.428
0.60401,15.665
0.59606,15.665
0.58811,15.665
0.58016,15.665
0.57221,15.665
0.56426,15.665
0.5563,15.665
0.54835,15.665
0.54039,16.489
0.53244,16.489
0.52448,15.665
0.51652,15.665
0.50856,15.665
0.5006,16.489
0.49264,16.489
0.48468,16.489
0.47671,15.665
0.46875,15.665
0.46078,15.665
0.45281,15.665
0.44484,15.665
0.43687,15.665
0.4289,15.665
0.42093,14.428
0.41296,14.428
0.40498,14.428
0.39701,13.604
0.38903,13.604
0.38106,13.604
0.37308,12.779
0.3651,12.779
0.35712,11.543
0.34914,11.543


==> data/RCross_5_02.csv <==
x,F
0,0
0.016077,0
0.032154,0
0.04823,0.87435
0.064307,5.2461
0.080383,11.804
0.096459,18.361
0.11253,26.668
0.12861,31.039
0.14468,35.411
0.16074,39.346
0.17681,48.089
0.19287,58.581
0.20893,71.697
0.22498,80.003
0.24102,88.747
0.25706,97.053
0.2731,103.61
0.28912,111.92
0.30514,128.97
0.32115,144.27
0.33715,156.95
0.35314,167.44
0.36911,178.37
0.38508,186.67
0.40103,199.79
0.41696,216.84
0.43288,233.89
0.44879,250.94
0.46467,265.8
0.48054,276.29
0.49639,289.41
0.51222,304.27
0.52802,323.51
0.54381,344.93
0.55957,364.17
0.5753,376.84
0.59101,393.89
0.60668,408.76
0.62233,425.81
0.63795,447.23
0.65354,468.65
0.6691,490.07
0.68462,507.12
0.7001,521.99
0.71555,541.22
0.73096,560.46
0.74633,584.07
0.76166,605.49
0.77694,628.66
0.79219,647.89
0.80738,664.94
0.82253,684.18
0.83763,705.6
0.85268,727.02
0.86768,752.82
0.88263,775.99
0.89752,797.41
0.91235,818.83
0.92713,838.06
0.94185,857.3
0.95651,880.91
0.9711,906.26
0.98563,929.87
1.0001,953.48
1.0145,974.9
1.0288,995.88
1.0431,1019.5
1.0573,1043.1
1.0714,1068.5
1.0854,1092.1
1.0994,1115.7
1.1133,1137.1
1.1271,1160.3
1.1408,1181.7
1.1544,1207.5
1.168,1233.3
1.1814,1256.4
1.1948,1280
1.2081,1303.7
1.2213,1325.1
1.2344,1348.2
1.2474,1371.9
1.2603,1397.6
1.2731,1420.8
1.2858,1444.4
1.2984,1465.8
1.3109,1489.5
1.3233,1510.4
1.3356,1534
1.3478,1557.7
1.3599,1581.3
1.3718,1602.2
1.3837,1625.9
1.3954,1647.3
1.407,1668.7
1.4185,1692.3
1.4299,1715.5
1.4412,1736.9
1.4523,1758.3
1.4633,1779.7
1.4742,1801.2
1.485,1818.2
1.4956,1841.4
1.5061,1860.6
1.5165,1882
1.5267,1901.3
1.5368,1920.5
1.5468,1937.6
1.5566,1956.8
1.5663,1976
1.5758,1995.3
1.5852,2010.1
1.5945,2027.2
1.6036,2044.2
1.6126,2061.7
1.6214,2076.6
1.6301,2093.6
1.6387,2110.7
1.6471,2123.4
1.6553,2138.2
1.6634,2151.3
1.6713,2166.2
1.6791,2181.1
1.6868,2193.7
1.6942,2206.9
1.7016,2217.4
1.7087,2230
1.7157,2241
1.7226,2249.3
1.7293,2262.4
1.7358,2270.7
1.7422,2281.6
1.7484,2292.1
1.7544,2300.9
1.7603,2307
1.766,2313.5
1.7716,2319.7
1.777,2330.6
1.7822,2337.1
1.7873,2341.1
1.7922,2345.4
1.7969,2352
1.8015,2355.9
1.8059,2360.3
1.8101,2364.7
1.8142,2366.9
1.8181,2373.4
1.8218,2373.4
1.8254,2373.4
1.8288,2375.2
1.832,2375.2
1.8351,2377.4
1.838,2377.4
1.8407,2377.4
1.8432,2375.2
1.8456,2369.1
1.8479,2366.9
1.8499,2364.7
1.8518,2362.5
1.8535,2358.1
1.8551,2355.9
1.8565,2345.4
1.8577,2341.1
1.8588,2335
1.8596,2328.4
1.8604,2319.7
1.8609,2313.5
1.8613,2304.8
1.8616,2294.3
1.8617,2283.4
1.8616,2272.9
1.8613,2262.4
1.8609,2249.3
1.8604,2241
1.8596,2226.1
1.8588,2213
1.8577,2198.1
1.8565,2185.4
1.8552,2170.6
1.8537,2153.5
1.852,2138.2
1.8502,2121.2
1.8483,2104.1
1.8462,2087.1
1.844,2070
1.8416,2050.8
1.839,2033.7
1.8363,2016.7
1.8335,1999.6
1.8306,1978.2
1.8274,1959
1.8242,1935.4
1.8208,1914.4
1.8173,1895.2
1.8137,1873.7
1.8099,1852.3
1.806,1830.9
1.8019,1807.3
1.7978,1785.9
1.7935,1762.7
1.789,1739.1
1.7845,1715.5
1.7798,1694.1
1.7751,1670.9
1.7702,1647.3
1.7651,1623.7
1.76,1600.5
1.7548,1574.7
1.7494,1551.1
1.7439,1527.9
1.7384,1504.3
1.7327,1480.7
1.7269,1457.1
1.721,1433.9
1.715,1410.3
1.7089,1384.5
1.7028,1361.4
1.6965,1335.6
1.6901,1312
1.6836,1288.4
1.6771,1265.2
1.6704,1245.9
1.6637,1218
1.6569,1194.8
1.65,1171.2
1.643,1145.4
1.6359,1126.2
1.6287,1103
1.6215,1079.4
1.6142,1055.8
1.6068,1034.4
1.5994,1011.2
1.5919,989.76
1.5843,968.34
1.5766,946.92
1.5689,923.31
1.5611,901.89
1.5532,880.91
1.5453,863.86
1.5373,840.25
1.5293,821.01
1.5212,799.59
1.513,778.17
1.5048,758.94
1.4966,737.51
1.4882,720.46
1.4799,701.23
1.4715,681.99
1.463,662.76
1.4545,647.89
1.4459,628.66
1.4373,609.42
1.4287,590.19
1.42,575.32
1.4113,558.27
1.4025,539.04
1.3937,521.99
1.3849,507.12
1.376,490.07
1.3671,473.02
1.3581,460.35
1.3491,442.86
1.3401,427.99
1.3311,415.32
1.322,398.27
1.3129,385.59
1.3038,370.29
1.2947,355.42
1.2855,344.93
1.2763,331.82
1.2671,319.14
1.2578,306.46
1.2486,293.78
1.2393,280.67
1.23,272.36
1.2206,259.24
1.2113,248.75
1.2019,236.07
1.1926,227.33
1.1832,219.02
1.1737,208.1
1.1643,199.79
1.1549,191.05
1.1454,180.55
1.136,174
1.1265,161.32
1.117,154.76
1.1075,146.45
1.098,137.71
1.0885,131.15
1.0789,125.03
1.0694,116.29
1.0599,110.17
1.0503,103.61
1.0407,97.053
1.0312,88.747
1.0216,84.375
1.012,77.817
1.0024,73.445
0.99283,65.139
0.98324,60.767
0.97364,56.396
0.96403,52.461
0.95443,48.089
0.94481,41.532
0.9352,37.16
0.92558,35.411
0.91596,31.039
0.90634,26.668
0.89672,24.482
0.88709,20.11
0.87747,18.361
0.86784,13.99
0.85821,11.804
0.84858,11.804
0.83895,9.6179
0.82932,9.6179
0.81969,9.6179
0.81005,9.6179
0.80042,7.432
0.79078,5.2461
0.78115,3.0602
0.77152,3.0602
0.76188,3.0602
0.75225,5.2461
0.74261,3.0602
0.73298,3.0602
0.72334,0.87435
0.7137,0.87435
0.70407,0.87435
0.69443,0.87435
0.6848,3.0602
0.67516,3.0602
0.66552,0.87435
0.65589,0.87435
0.64625,0.87435
0.63661,0.87435
0.62698,3.0602
0.61734,3.0602
0.6077,3.0602
0.59807,3.0602
0.58843,0.87435
0.57879,0.87435
0.56915,0.87435


==> data/RCross_sim_2_15.csv <==
x,F
0.00000000, 0.00000000
0.00000928, 0.32459918
0.00001856, 1.05457652
0.00002784, 2.10091720
0.00003711, 3.42590888
0.00004639, 5.00597201
0.00005567, 6.82426609
0.00006494, 8.86784346
0.00007422, 11.12626137
0.00008349, 13.59080567
0.00009276, 16.25401516
0.00010203, 19.10937019
0.00011130, 22.15107844
0.00012057, 25.37392146
0.00012983, 28.77314138
0.00013908, 32.34435480
0.00014834, 36.08348613
0.00015759, 39.98671470
0.00016683, 44.05043242
0.00017607, 48.27120912
0.00018530, 52.64576407
0.00019453, 57.17094206
0.00020374, 61.84369338
0.00021295, 66.66105671
0.00022216, 71.62014449
0.00023135, 76.71813033
0.00024053, 81.95223804
0.00024970, 87.31973208
0.00025886, 92.81790922
0.00026801, 98.44409111
0.00027715, 104.19561788
0.00028627, 110.06984228
0.00029538, 116.06412466
0.00030448, 122.17582836
0.00031356, 128.40231571
0.00032262, 134.74094444
0.00033166, 141.18906445
0.00034069, 147.74401498
0.00034970, 154.40312211
0.00035869, 161.16369647
0.00036766, 168.02303131
0.00037660, 174.97840076
0.00038553, 182.02705834
0.00039443, 189.16623560
0.00040331, 196.39314107
0.00041216, 203.70495932
0.00042098, 211.09885013
0.00042978, 218.57194796
0.00043855, 226.12136142
0.00044730, 233.74417296
0.00045601, 241.43743865
0.00046469, 249.19818814
0.00047334, 257.02342468
0.00048196, 264.91012524
0.00049054, 272.85524082
0.00049909, 280.85569675
0.00050760, 288.90839321
0.00051608, 297.01020571
0.00052452, 305.15798577
0.00053292, 313.34856163
0.00054128, 321.57873905
0.00054959, 329.84530217
0.00055787, 338.14501452
0.00056610, 346.47461997
0.00057429, 354.83084390
0.00058244, 363.21039432
0.00059053, 371.60996308
0.00059858, 380.02622719
0.00060658, 388.45585014
0.00061453, 396.89548329
0.00062244, 405.34176734
0.00063029, 413.79133377
0.00063808, 422.24080644
0.00064582, 430.68680314
0.00065351, 439.12593722
0.00066114, 447.55481925
0.00066872, 455.97005870
0.00067624, 464.36826570
0.00068369, 472.74605277
0.00069109, 481.10003659
0.00069842, 489.42683986
0.00070570, 497.72309307
0.00071291, 505.98543637
0.00072005, 514.21052145
0.00072713, 522.39501338
0.00073414, 530.53559251
0.00074109, 538.62895638
0.00074797, 546.67182157
0.00075477, 554.66092567
0.00076151, 562.59302910
0.00076817, 570.46491706
0.00077477, 578.27340140
0.00078128, 586.01532251
0.00078773, 593.68755116
0.00079409, 601.28699040
0.00080038, 608.81057736
0.00080660, 616.25528511
0.00081273, 623.61812442
0.00081879, 630.89614555
0.00082476, 638.08644002
0.00083065, 645.18614230
0.00083646, 652.19243155
0.00084219, 659.10253321
0.00084783, 665.91372069
0.00085339, 672.62331692
0.00085886, 679.22869591
0.00086425, 685.72728427
0.00086955, 692.11656266
0.00087476, 698.39406722
0.00087988, 704.55739094
0.00088491, 710.60418502
0.00088985, 716.53216008
0.00089470, 722.33908749
0.00089946, 728.02280045
0.00090412, 733.58119518
0.00090869, 739.01223197
0.00091317, 744.31393620
0.00091755, 749.48439928
0.00092183, 754.52177960
0.00092602, 759.42430332
0.00093012, 764.19026520
0.00093411, 768.81802929
0.00093801, 773.30602966
0.00094181, 777.65277094
0.00094551, 781.85682889
0.00094911, 785.91685091
0.00095260, 789.83155646
0.00095600, 793.59973741
0.00095930, 797.22025836
0.00096250, 800.69205687
0.00096559, 804.01414368
0.00096858, 807.18560278
0.00097147, 810.20559156
0.00097425, 813.07334073
0.00097693, 815.78815431
0.00097951, 818.34940955
0.00098198, 820.75655670
0.00098435, 823.00911885
0.00098661, 825.10669162
0.00098877, 827.04894283
0.00099082, 828.83561214
0.00099277, 830.46651059
0.00099461, 831.94152011
0.00099634, 833.26059302
0.00099797, 834.42375141
0.00099949, 835.43108651
0.00100090, 836.28275802
0.00100221, 836.97899339
0.00100341, 837.52008706
0.00100451, 837.90639963
0.00100550, 838.13835702
0.00100638, 838.21644961
0.00100715, 838.14123128
0.00100782, 837.91331847
0.00100838, 837.53338918
0.00100883, 837.00218195
0.00100918, 836.32049482
0.00100942, 835.48918421
0.00100955, 834.50916382
0.00100957, 834.10796146
0.00100958, 833.68647611
0.00100958, 833.62176083
0.00100958, 833.55620025
0.00100956, 832.85398153
0.00100943, 831.36987690
0.00100920, 829.61108670
0.00100887, 827.57964202
0.00100843, 825.27785888
0.00100788, 822.70833307
0.00100723, 819.87393457
0.00100648, 816.77780126
0.00100562, 813.42333221
0.00100466, 809.81418035
0.00100359, 805.95424477
0.00100242, 801.84766242
0.00100115, 797.49879947
0.00099978, 792.91224228
0.00099830, 788.09278789
0.00099673, 783.04543432
0.00099505, 777.77537044
0.00099328, 772.28796565
0.00099141, 766.58875928
0.00098944, 760.68344980
0.00098737, 754.57788389
0.00098521, 748.27804533
0.00098295, 741.79004386
0.00098059, 735.12010387
0.00097815, 728.27455318
0.00097561, 721.25981176
0.00097297, 714.08238047
0.00097025, 706.74882991
0.00096744, 699.26578935
0.00096453, 691.63993574
0.00096154, 683.87798298
0.00095847, 675.98667123
0.00095530, 667.97275655
0.00095205, 659.84300068
0.00094872, 651.60416109
0.00094530, 643.26298134
0.00094180, 634.82618166
0.00093822, 626.30044991
0.00093456, 617.69243276
0.00093082, 609.00872732
0.00092701, 600.25587300
0.00092311, 591.44034383
0.00091915, 582.56854105
0.00091510, 573.64678617
0.00091099, 564.68131429
0.00090680, 555.67826791
0.00090254, 546.64369107
0.00089821, 537.58352388
0.00089382, 528.50359743
0.00088935, 519.40962911
0.00088482, 510.30721827
0.00088023, 501.20184233
0.00087557, 492.09885315
0.00087084, 483.00347392
0.00086606, 473.92079622
0.00086121, 464.85577763
0.00085631, 455.81323955
0.00085135, 446.79786540
0.00084633, 437.81419916
0.00084126, 428.86664421
0.00083613, 419.95946248
0.00083094, 411.09677388
0.00082571, 402.28255605
0.00082042, 393.52064436
0.00081508, 384.81473212
0.00080970, 376.16837118
0.00080426, 367.58497260
0.00079878, 359.06780761
0.00079325, 350.62000888
0.00078768, 342.24457177
0.00078207, 333.94435600
0.00077641, 325.72208734
0.00077071, 317.58035951
0.00076497, 309.52163627
0.00075919, 301.54825356
0.00075337, 293.66242188
0.00074752, 285.86622869
0.00074163, 278.16164098
0.00073570, 270.55050790
0.00072974, 263.03456352
0.00072374, 255.61542964
0.00071771, 248.29461863
0.00071165, 241.07353643
0.00070556, 233.95348552
0.00069944, 226.93566794
0.00069329, 220.02118842
0.00068712, 213.21105743
0.00068091, 206.50619434
0.00067468, 199.90743059
0.00066843, 193.41551281
0.00066215, 187.03110600
0.00065584, 180.75479673
0.00064951, 174.58709628
0.00064316, 168.52844380
0.00063679, 162.57920949
0.00063040, 156.73969771
0.00062399, 151.01015015
0.00061755, 145.39074890
0.00061110, 139.88161956
0.00060464, 134.48283433
0.00059815, 129.19441506
0.00059165, 124.01633626
0.00058513, 118.94852818
0.00057860, 113.99087977
0.00057205, 109.14324166
0.00056549, 104.40542919
0.00055892, 99.77722535
0.00055233, 95.25838375
0.00054573, 90.84863160
0.00053912, 86.54767266
0.00053250, 82.35519029
0.00052586, 78.27085042
0.00051922, 74.29430461
0.00051257, 70.42519321
0.00050591, 66.66314843
0.00049924, 63.00779769
0.00049256, 59.45876688
0.00048588, 56.01568390
0.00047918, 52.67818224
0.00047249, 49.44590483
0.00046578, 46.31850803
0.00045907, 43.29566601
0.00045235, 40.37707537
0.00044563, 37.56246022
0.00043890, 34.85157774
0.00043217, 32.24422441
0.00042544, 29.74024290
0.00041870, 27.33953002
0.00041196, 25.04204574
0.00040521, 22.84782374
0.00039846, 20.75698387
0.00039171, 18.76974695
0.00038496, 16.88645277
0.00037820, 15.10758231
0.00037144, 13.43378555
0.00036469, 11.86591708
0.00035792, 10.40508273
0.00035116, 9.05270224
0.00034440, 7.81059611
0.00033763, 6.68111058
0.00033087, 5.66730639
0.00032410, 4.77326125
0.00031734, 4.00459707
0.00031057, 3.36951643
0.00030380, 2.88128631
0.00029703, 2.56739053
0.00029527, 2.52379009
0.00029350, 2.48498452
0.00029177, 2.42806347
0.00028500, 2.07967375
0.00027824, 1.57161589
0.00027147, 0.92849701
0.00026470, 0.16386895
0.00026337, 0.00000000


==> data/RCross_sim_3_03.csv <==
x,F
0.00000000, 0.00000000
0.00001196, 0.52210276
0.00002393, 1.69621776
0.00003589, 3.37914458
0.00004785, 5.51019971
0.00005981, 8.05142870
0.00007178, 10.97571257
0.00008374, 14.26218923
0.00009569, 17.89402047
0.00010765, 21.85714288
0.00011961, 26.13950240
0.00013156, 30.73055315
0.00014351, 35.62091251
0.00015545, 40.80211414
0.00016739, 46.26642539
0.00017933, 52.00670871
0.00019125, 58.01631414
0.00020318, 64.28899417
0.00021509, 70.81883542
0.00022700, 77.60020284
0.00023890, 84.62769370
0.00025080, 91.89609913
0.00026268, 99.40037181
0.00027455, 107.13559837
0.00028641, 115.09697590
0.00029826, 123.27979164
0.00031009, 131.67940533
0.00032191, 140.29123395
0.00033372, 149.11073823
0.00034551, 158.13341095
0.00035728, 167.35476650
0.00036903, 176.77033177
0.00038077, 186.37563805
0.00039248, 196.16621385
0.00040418, 206.13757860
0.00041585, 216.28523701
0.00042750, 226.60467417
0.00043913, 237.09135116
0.00045073, 247.74070126
0.00046230, 258.54812657
0.00047385, 269.50899518
0.00048536, 280.61863864
0.00049685, 291.87234988
0.00050831, 303.26538146
0.00051973, 314.79294412
0.00053112, 326.45020566
0.00054248, 338.23229010
0.00055380, 350.13427710
0.00056508, 362.15120164
0.00057632, 374.27805395
0.00058753, 386.50977960
0.00059869, 398.84127992
0.00060981, 411.26741249
0.00062088, 423.78299194
0.00063191, 436.38279087
0.00064290, 449.06154097
0.00065383, 461.81393426
0.00066472, 474.63462459
0.00067555, 487.51822918
0.00068634, 500.45933041
0.00069707, 513.45247765
0.00070774, 526.49218931
0.00071836, 539.57295496
0.00072892, 552.68923759
0.00073943, 565.83547602
0.00074987, 579.00608731
0.00076025, 592.19546945
0.00077057, 605.39800395
0.00078082, 618.60805865
0.00079101, 631.81999062
0.00080112, 645.02814903
0.00081117, 658.22687820
0.00082115, 671.41052072
0.00083106, 684.57342052
0.00084090, 697.70992611
0.00085066, 710.81439387
0.00086034, 723.88119128
0.00086995, 736.90470031
0.00087948, 749.87932076
0.00088893, 762.79947368
0.00089829, 775.65960481
0.00090758, 788.45418799
0.00091678, 801.17772860
0.00092589, 813.82476708
0.00093492, 826.38988234
0.00094386, 838.86769522
0.00095271, 851.25287193
0.00096147, 863.54012752
0.00097014, 875.72422920
0.00097871, 887.79999982
0.00098719, 899.76232113
0.00099557, 911.60613714
0.00100385, 923.32645738
0.00101204, 934.91836010
0.00102013, 946.37699547
0.00102811, 957.69758865
0.00103600, 968.87544290
0.00104378, 979.90594252
0.00105145, 990.78455577
0.00105902, 1001.50683774
0.00106648, 1012.06843310
0.00107384, 1022.46507875
0.00108108, 1032.69260649
0.00108822, 1042.74694547
0.00109524, 1052.62412463
0.00110215, 1062.32027502
0.00110895, 1071.83163201
0.00111564, 1081.15453745
0.00112220, 1090.28544165
0.00112865, 1099.22090532
0.00113499, 1107.95760135
0.00114120, 1116.49231654
0.00114730, 1124.82195317
0.00115328, 1132.94353047
0.00115913, 1140.85418598
0.00116487, 1148.55117678
0.00117048, 1156.03188065
0.00117597, 1163.29379704
0.00118133, 1170.33454800
0.00118657, 1177.15187893
0.00119168, 1183.74365922
0.00119667, 1190.10788283
0.00120153, 1196.24266871
0.00120626, 1202.14626105
0.00121086, 1207.81702952
0.00121534, 1213.25346935
0.00121968, 1218.45420125
0.00122390, 1223.41797126
0.00122798, 1228.14365054
0.00123193, 1232.63023494
0.00123576, 1236.87684451
0.00123944, 1240.88272298
0.00124300, 1244.64723699
0.00124643, 1248.16987535
0.00124972, 1251.45024811
0.00125287, 1254.48808561
0.00125590, 1257.28323733
0.00125879, 1259.83567080
0.00126154, 1262.14547025
0.00126416, 1264.21283532
0.00126664, 1266.03807958
0.00126899, 1267.62162906
0.00127121, 1268.96402062
0.00127329, 1270.06590030
0.00127523, 1270.92802160
0.00127704, 1271.55124363
0.00127871, 1271.93652932
0.00128024, 1272.08494342
0.00128164, 1271.99765056
0.00128291, 1271.67591319
0.00128404, 1271.12108952
0.00128503, 1270.33463138
0.00128589, 1269.31808202
0.00128661, 1268.07307391
0.00128719, 1266.60132652
0.00128764, 1264.90464399
0.00128796, 1262.98491285
0.00128814, 1260.84409964
0.00128818, 1259.81807731
0.00128819, 1259.21580218
0.00128819, 1258.96352362
0.00128819, 1258.84974067
0.00128819, 1258.73574892
0.00128817, 1257.53963576
0.00128803, 1254.62543894
0.00128776, 1251.24445588
0.00128736, 1247.40099823
0.00128682, 1243.09994668
0.00128615, 1238.34673845
0.00128535, 1233.14735346
0.00128441, 1227.50829908
0.00128335, 1221.43659372
0.00128215, 1214.93974917
0.00128083, 1208.02575184
0.00127937, 1200.70304301
0.00127779, 1192.98049806
0.00127608, 1184.86740487
0.00127424, 1176.37344149
0.00127228, 1167.50865305
0.00127019, 1158.28342813
0.00126798, 1148.70847464
0.00126565, 1138.79479528
0.00126320, 1128.55366264
0.00126062, 1117.99659423
0.00125793, 1107.13532719
0.00125511, 1095.98179311
0.00125218, 1084.54809287
0.00124914, 1072.84647155
0.00124598, 1060.88929363
0.00124271, 1048.68901845
0.00123932, 1036.25817605
0.00123582, 1023.60934347
0.00123222, 1010.75512147
0.00122851, 997.70811195
0.00122469, 984.48089591
0.00122076, 971.08601207
0.00121673, 957.53593630
0.00121260, 943.84306175
0.00120837, 930.01967982
0.00120404, 916.07796195
0.00119961, 902.02994233
0.00119509, 887.88750141
0.00119047, 873.66235044
0.00118575, 859.36601685
0.00118095, 845.00983061
0.00117605, 830.60491152
0.00117107, 816.16215743
0.00116600, 801.69223347
0.00116084, 787.20556214
0.00115560, 772.71231437
0.00115028, 758.22240148
0.00114488, 743.74546810
0.00113939, 729.29088586
0.00113383, 714.86774809
0.00112819, 700.48486520
0.00112248, 686.15076103
0.00111669, 671.87366990
0.00111084, 657.66153442
0.00110491, 643.52200408
0.00109891, 629.46243450
0.00109285, 615.48988739
0.00108672, 601.61113109
0.00108053, 587.83264176
0.00107427, 574.16060514
0.00106795, 560.60091884
0.00106158, 547.15919510
0.00105514, 533.84076412
0.00104865, 520.65067767
0.00104210, 507.59371329
0.00103550, 494.67437873
0.00102884, 481.89691678
0.00102213, 469.26531040
0.00101538, 456.78328820
0.00100857, 444.45433004
0.00100172, 432.28167298
0.00099482, 420.26831737
0.00098787, 408.41703314
0.00098089, 396.73036621
0.00097386, 385.21064504
0.00096678, 373.85998728
0.00095967, 362.68030652
0.00095252, 351.67331909
0.00094534, 340.84055087
0.00093811, 330.18334417
0.00093085, 319.70286459
0.00092356, 309.40010793
0.00091623, 299.27590694
0.00090887, 289.33093823
0.00090148, 279.56572897
0.00089407, 269.98066361
0.00088662, 260.57599050
0.00087914, 251.35182850
0.00087164, 242.30817340
0.00086411, 233.44490433
0.00085656, 224.76179007
0.00084898, 216.25849522
0.00084138, 207.93458627
0.00083376, 199.78953762
0.00082611, 191.82273741
0.00081845, 184.03349331
0.00081076, 176.42103814
0.00080306, 168.98453541
0.00079534, 161.72308477
0.00078760, 154.63572733
0.00077985, 147.72145086
0.00077208, 140.97919491
0.00076429, 134.40785589
0.00075649, 128.00629194
0.00074868, 121.77332787
0.00074085, 115.70775992
0.00073301, 109.80836048
0.00072516, 104.07388285
0.00071730, 98.50306582
0.00070943, 93.09463838
0.00070154, 87.84732432
0.00069365, 82.75984696
0.00068575, 77.83093379
0.00067784, 73.05932133
0.00066993, 68.44376000
0.00066200, 63.98301918
0.00065407, 59.67589246
0.00064613, 55.52120314
0.00063819, 51.51781006
0.00063024, 47.66461375
0.00062229, 43.96056319
0.00061433, 40.40466309
0.00060637, 36.99598198
0.00059840, 33.73366119
0.00059043, 30.61692505
0.00058246, 27.64509255
0.00057448, 24.81759089
0.00056650, 22.13397136
0.00055852, 19.59392834
0.00055054, 17.19732229
0.00054255, 14.94420805
0.00053456, 12.83487033
0.00052657, 10.86986902
0.00051858, 9.05009854
0.00051059, 7.37686732
0.00050260, 5.85200778
0.00049461, 4.47803416
0.00048662, 3.25837950
0.00047863, 2.19777337
0.00047063, 1.30289372
0.00046264, 0.58362950
0.00045465, 0.05602571
0.00045355, -0.00000000


==> data/RCross_sim_4_18.csv <==
x,F
0.00000000, 0.00000000
0.00001518, 0.82620549
0.00003037, 2.68415789
0.00004555, 5.34720532
0.00006073, 8.71927290
0.00007591, 12.74024703
0.00009109, 17.36715235
0.00010627, 22.56690508
0.00012145, 28.31277823
0.00013662, 34.58242417
0.00015179, 41.35666254
0.00016696, 48.61868657
0.00018212, 56.35351663
0.00019728, 64.54760886
0.00021243, 73.18856580
0.00022758, 82.26491670
0.00024272, 91.76594689
0.00025785, 101.68156289
0.00027297, 112.00218393
0.00028808, 122.71865343
0.00030318, 133.82216598
0.00031826, 145.30420641
0.00033334, 157.15649841
0.00034840, 169.37096094
0.00036344, 181.93967093
0.00037847, 194.85483117
0.00039348, 208.10874246
0.00040847, 221.69377952
0.00042344, 235.60236985
0.00043839, 249.82697528
0.00045332, 264.36007580
0.00046822, 279.19415533
0.00048310, 294.32168921
0.00049795, 309.73513322
0.00051278, 325.42691401
0.00052757, 341.38942058
0.00054234, 357.61499702
0.00055707, 374.09593611
0.00057176, 390.82447383
0.00058643, 407.79278472
0.00060105, 424.99297793
0.00061564, 442.41709403
0.00063019, 460.05710237
0.00064469, 477.90489911
0.00065915, 495.95230575
0.00067357, 514.19106822
0.00068794, 532.61285644
0.00070226, 551.20926429
0.00071654, 569.97181015
0.00073076, 588.89193768
0.00074493, 607.96101713
0.00075904, 627.17034693
0.00077310, 646.51115569
0.00078710, 665.97460449
0.00080103, 685.55178954
0.00081491, 705.23374506
0.00082872, 725.01144656
0.00084247, 744.87581429
0.00085615, 764.81771704
0.00086976, 784.82797607
0.00088330, 804.89736944
0.00089676, 825.01663639
0.00091016, 845.17648205
0.00092347, 865.36758229
0.00093671, 885.58058877
0.00094987, 905.80613414
0.00096294, 926.03483748
0.00097594, 946.25730976
0.00098884, 966.46415953
0.00100166, 986.64599871
0.00101439, 1006.79344850
0.00102703, 1026.89714536
0.00103958, 1046.94774708
0.00105203, 1066.93593900
0.00106438, 1086.85244017
0.00107664, 1106.68800967
0.00108880, 1126.43345293
0.00110085, 1146.07962805
0.00111280, 1165.61745215
0.00112465, 1185.03790781
0.00113639, 1204.33204935
0.00114802, 1223.49100922
0.00115954, 1242.50600428
0.00117095, 1261.36834210
0.00118224, 1280.06942718
0.00119342, 1298.60076707
0.00120448, 1316.95397851
0.00121542, 1335.12079337
0.00122624, 1353.09306459
0.00123694, 1370.86277198
0.00124752, 1388.42202789
0.00125796, 1405.76308281
0.00126829, 1422.87833073
0.00127848, 1439.76031451
0.00128854, 1456.40173096
0.00129848, 1472.79543586
0.00130827, 1488.93444874
0.00131794, 1504.81195757
0.00132747, 1520.42132316
0.00133686, 1535.75608349
0.00134611, 1550.80995778
0.00135522, 1565.57685033
0.00136419, 1580.05085429
0.00137302, 1594.22625502
0.00138170, 1608.09753344
0.00139024, 1621.65936903
0.00139863, 1634.90664265
0.00140688, 1647.83443914
0.00141497, 1660.43804970
0.00142292, 1672.71297403
0.00143071, 1684.65492220
0.00143835, 1696.25981641
0.00144584, 1707.52379235
0.00145318, 1718.44320050
0.00146035, 1729.01460704
0.00146738, 1739.23479464
0.00147424, 1749.10076299
0.00148095, 1758.60972906
0.00148750, 1767.75912721
0.00149389, 1776.54660897
0.00150012, 1784.97004272
0.00150618, 1793.02751306
0.00151209, 1800.71731999
0.00151783, 1808.03797789
0.00152341, 1814.98821430
0.00152882, 1821.56696845
0.00153407, 1827.77338966
0.00153916, 1833.60683546
0.00154408, 1839.06686962
0.00154883, 1844.15325995
0.00155342, 1848.86597587
0.00155784, 1853.20518593
0.00156209, 1857.17125504
0.00156617, 1860.76474165
0.00157009, 1863.98639470
0.00157383, 1866.83715045
0.00157741, 1869.31812921
0.00158082, 1871.43063188
0.00158406, 1873.17613641
0.00158714, 1874.55629411
0.00159004, 1875.57292589
0.00159277, 1876.22801836
0.00159533, 1876.52371987
0.00159773, 1876.46233644
0.00159995, 1876.04632761
0.00160200, 1875.27830223
0.00160389, 1874.16101420
0.00160560, 1872.69735809
0.00160715, 1870.89036478
0.00160853, 1868.74319703
0.00160974, 1866.25914499
0.00161078, 1863.44162173
0.00161165, 1860.29415868
0.00161235, 1856.82040112
0.00161289, 1853.02410364
0.00161325, 1848.90912555
0.00161345, 1844.47942635
0.00161348, 1842.97660605
0.00161350, 1841.44127992
0.00161350, 1841.16318256
0.00161350, 1840.88322644
0.00161346, 1837.93972431
0.00161327, 1832.25271269
0.00161292, 1825.79848977
0.00161240, 1818.58610286
0.00161171, 1810.62569124
0.00161087, 1801.92845598
0.00160986, 1792.50662654
0.00160868, 1782.37342451
0.00160735, 1771.54302458
0.00160586, 1760.03051298
0.00160420, 1747.85184351
0.00160239, 1735.02379161
0.00160043, 1721.56390632
0.00159830, 1707.49046080
0.00159603, 1692.82240128
0.00159359, 1677.57929493
0.00159101, 1661.78127671
0.00158828, 1645.44899559
0.00158540, 1628.60356031
0.00158237, 1611.26648483
0.00157920, 1593.45963394
0.00157588, 1575.20516894
0.00157242, 1556.52549385
0.00156882, 1537.44320224
0.00156508, 1517.98102494
0.00156120, 1498.16177870
0.00155719, 1478.00831612
0.00155305, 1457.54347690
0.00154877, 1436.79004057
0.00154436, 1415.77068098
0.00153983, 1394.50792237
0.00153517, 1373.02409743
0.00153038, 1351.34130729
0.00152547, 1329.48138356
0.00152045, 1307.46585239
0.00151530, 1285.31590080
0.00151004, 1263.05234514
0.00150466, 1240.69560177
0.00149918, 1218.26565999
0.00149358, 1195.78205721
0.00148787, 1173.26385634
0.00148206, 1150.72962538
0.00147614, 1128.19741925
0.00147013, 1105.68476372
0.00146401, 1083.20864144
0.00145779, 1060.78548007
0.00145148, 1038.43114235
0.00144507, 1016.16091818
0.00143858, 993.98951846
0.00143199, 971.93107082
0.00142531, 949.99911699
0.00141855, 928.20661184
0.00141171, 906.56592397
0.00140478, 885.08883770
0.00139778, 863.78655659
0.00139069, 842.66970806
0.00138353, 821.74834936
0.00137629, 801.03197461
0.00136899, 780.52952285
0.00136161, 760.24938710
0.00135416, 740.19942423
0.00134665, 720.38696564
0.00133907, 700.81882866
0.00133143, 681.50132853
0.00132372, 662.44029102
0.00131596, 643.64106545
0.00130814, 625.10853820
0.00130026, 606.84714650
0.00129233, 588.86089256
0.00128434, 571.15335792
0.00127630, 553.72771797
0.00126821, 536.58675661
0.00126008, 519.73288092
0.00125189, 503.16813596
0.00124367, 486.89421947
0.00123539, 470.91249654
0.00122708, 455.22401422
0.00121872, 439.82951596
0.00121032, 424.72945592
0.00120189, 409.92401308
0.00119342, 395.41310517
0.00118491, 381.19640238
0.00117637, 367.27334074
0.00116779, 353.64313533
0.00115919, 340.30479318
0.00115055, 327.25712585
0.00114188, 314.49876173
0.00113319, 302.02815804
0.00112446, 289.84361246
0.00111571, 277.94327454
0.00110694, 266.32515666
0.00109814, 254.98714478
0.00108932, 243.92700877
0.00108047, 233.14241248
0.00107161, 222.63092346
0.00106273, 212.39002241
0.00105382, 202.41711224
0.00104490, 192.70952689
0.00103596, 183.26453989
0.00102700, 174.07937252
0.00101803, 165.15120184
0.00100904, 156.47716834
0.00100004, 148.05438344
0.00099103, 139.87993670
0.00098200, 131.95090284
0.00097296, 124.26434858
0.00096391, 116.81733926
0.00095485, 109.60694539
0.00094578, 102.63024897
0.00093670, 95.88434977
0.00092761, 89.36637158
0.00091851, 83.07346834
0.00090941, 77.00283031
0.00090030, 71.15169032
0.00089118, 65.51733006
0.00088206, 60.09708659
0.00087293, 54.88835901
0.00086380, 49.88861552
0.00085466, 45.09540079
0.00084551, 40.50634393
0.00083637, 36.11916709
0.00082722, 31.93169490
0.00081807, 27.94186494
0.00080891, 24.14773964
0.00079975, 20.54751969
0.00079059, 17.13955972
0.00078143, 13.92238665
0.00077227, 10.89472150
0.00076311, 8.05550582
0.00075395, 5.40393411
0.00074478, 2.93949433
0.00073562, 0.66201954
0.00073280, -0.00000000


==> data/RCross_sim_5_02.csv <==
x,F
0.00000000, 0.00000000
0.00001739, 1.08029835
0.00003478, 3.50962020
0.00005217, 6.99157218
0.00006955, 11.40049271
0.00008694, 16.65773460
0.00010433, 22.70705139
0.00012171, 29.50512084
0.00013909, 37.01692200
0.00015647, 45.21314897
0.00017384, 54.06862520
0.00019121, 63.56126519
0.00020858, 73.67135937
0.00022594, 84.38106199
0.00024329, 95.67401223
0.00026063, 107.53504656
0.00027797, 119.94997542
0.00029529, 132.90540644
0.00031261, 146.38860236
0.00032991, 160.38736514
0.00034720, 174.88994031
0.00036447, 189.88493712
0.00038173, 205.36126135
0.00039897, 221.30805824
0.00041620, 237.71466373
0.00043340, 254.57056247
0.00045059, 271.86535162
0.00046775, 289.58870931
0.00048488, 307.73036732
0.00050200, 326.28008707
0.00051908, 345.22763876
0.00053614, 364.56278308
0.00055316, 384.27525518
0.00057016, 404.35475072
0.00058712, 424.79091373
0.00060405, 445.57332602
0.00062094, 466.69149814
0.00063779, 488.13486161
0.00065460, 509.89276231
0.00067137, 531.95445508
0.00068810, 554.30909927
0.00070478, 576.94575522
0.00072141, 599.85338165
0.00073800, 623.02083383
0.00075453, 646.43686257
0.00077101, 670.09011385
0.00078744, 693.96912919
0.00080380, 718.06234661
0.00082011, 742.35810223
0.00083636, 766.84463239
0.00085255, 791.51007638
0.00086866, 816.34247960
0.00088472, 841.32979729
0.00090070, 866.45989865
0.00091661, 891.72057143
0.00093245, 917.09952697
0.00094822, 942.58440556
0.00096390, 968.16278223
0.00097951, 993.82217290
0.00099503, 1019.55004080
0.00101047, 1045.33380326
0.00102583, 1071.16083881
0.00104110, 1097.01849448
0.00105627, 1122.89409341
0.00107136, 1148.77494272
0.00108635, 1174.64834151
0.00110124, 1200.50158915
0.00111604, 1226.32199372
0.00113073, 1252.09688056
0.00114532, 1277.81360107
0.00115981, 1303.45954150
0.00117419, 1329.02213198
0.00118846, 1354.48885554
0.00120262, 1379.84725724
0.00121666, 1405.08495332
0.00123059, 1430.18964043
0.00124440, 1455.14910483
0.00125810, 1479.95123160
0.00127167, 1504.58401381
0.00128512, 1529.03556168
0.00129844, 1553.29411167
0.00131163, 1577.34803544
0.00132470, 1601.18584885
0.00133763, 1624.79622067
0.00135043, 1648.16798132
0.00136309, 1671.29013137
0.00137562, 1694.15184995
0.00138801, 1716.74250291
0.00140025, 1739.05165089
0.00141236, 1761.06905707
0.00142432, 1782.78469482
0.00143613, 1804.18875504
0.00144779, 1825.27165329
0.00145930, 1846.02403667
0.00147067, 1866.43679042
0.00148188, 1886.50104427
0.00149293, 1906.20817845
0.00150383, 1925.54982949
0.00151457, 1944.51789561
0.00152514, 1963.10454191
0.00153556, 1981.30220516
0.00154582, 1999.10359831
0.00155591, 2016.50171461
0.00156583, 2033.48983148
0.00157559, 2050.06151399
0.00158518, 2066.21061795
0.00159460, 2081.93129278
0.00160385, 2097.21798390
0.00161292, 2112.06543484
0.00162183, 2126.46868900
0.00163055, 2140.42309101
0.00163911, 2153.92428782
0.00164748, 2166.96822937
0.00165568, 2179.55116895
0.00166370, 2191.66966321
0.00167153, 2203.32057182
0.00167919, 2214.50105684
0.00168666, 2225.20858170
0.00169396, 2235.44090989
0.00170106, 2245.19610332
0.00170799, 2254.47252042
0.00171472, 2263.26881381
0.00172128, 2271.58392783
0.00172764, 2279.41709568
0.00173382, 2286.76783631
0.00173981, 2293.63595100
0.00174561, 2300.02151979
0.00175122, 2305.92489752
0.00175665, 2311.34670972
0.00176188, 2316.28784823
0.00176692, 2320.74946660
0.00177178, 2324.73297534
0.00177644, 2328.24003684
0.00178091, 2331.27256025
0.00178518, 2333.83269608
0.00178927, 2335.92283067
0.00179317, 2337.54558054
0.00179687, 2338.70378651
0.00180038, 2339.40050779
0.00180370, 2339.63901585
0.00180682, 2339.42278829
0.00180975, 2338.75550253
0.00181250, 2337.64102943
0.00181504, 2336.08342687
0.00181740, 2334.08693323
0.00181957, 2331.65596082
0.00182154, 2328.79508931
0.00182332, 2325.50905907
0.00182491, 2321.80276455
0.00182631, 2317.68124757
0.00182752, 2313.14969068
0.00182854, 2308.21341051
0.00182937, 2302.87785112
0.00183001, 2297.14857739
0.00183047, 2291.03126845
0.00183073, 2284.53171113
0.00183079, 2281.58959916
0.00183081, 2278.57690194
0.00183081, 2278.29284117
0.00183081, 2278.01959272
0.00183079, 2275.20165835
0.00183062, 2267.21549767
0.00183026, 2258.20938291
0.00182971, 2248.19663050
0.00182898, 2237.19215140
0.00182806, 2225.21240238
0.00182697, 2212.27533238
0.00182569, 2198.40032414
0.00182423, 2183.60813151
0.00182259, 2167.92081278
0.00182077, 2151.36166036
0.00181878, 2133.95512723
0.00181661, 2115.72675057
0.00181426, 2096.70307299
0.00181175, 2076.91156164
0.00180906, 2056.38052588
0.00180621, 2035.13903366
0.00180318, 2013.21682710
0.00180000, 1990.64423786
0.00179665, 1967.45210235
0.00179313, 1943.67167745
0.00178946, 1919.33455702
0.00178563, 1894.47258947
0.00178164, 1869.11779686
0.00177750, 1843.30229566
0.00177321, 1817.05821975
0.00176877, 1790.41764553
0.00176418, 1763.41251981
0.00175945, 1736.07459030
0.00175457, 1708.43533927
0.00174956, 1680.52592017
0.00174440, 1652.37709773
0.00173911, 1624.01919134
0.00173369, 1595.48202203
0.00172813, 1566.79486299
0.00172245, 1537.98639372
0.00171664, 1509.08465789
0.00171071, 1480.11702480
0.00170465, 1451.11015457
0.00169848, 1422.08996686
0.00169219, 1393.08161325
0.00168578, 1364.10945308
0.00167926, 1335.19703273
0.00167263, 1306.36706824
0.00166590, 1277.64143116
0.00165906, 1249.04113753
0.00165212, 1220.58633980
0.00164507, 1192.29632173
0.00163793, 1164.18949590
0.00163070, 1136.28340388
0.00162337, 1108.59471881
0.00161594, 1081.13925028
0.00160843, 1053.93195141
0.00160084, 1026.98692782
0.00159316, 1000.31744854
0.00158539, 973.93595858
0.00157755, 947.85409308
0.00156963, 922.08269282
0.00156163, 896.63182106
0.00155356, 871.51078149
0.00154542, 846.72813716
0.00153721, 822.29173033
0.00152893, 798.20870306
0.00152058, 774.48551842
0.00151217, 751.12798222
0.00150370, 728.14126526
0.00149517, 705.52992574
0.00148658, 683.29793204
0.00147794, 661.44868558
0.00146924, 639.98504377
0.00146049, 618.90934288
0.00145169, 598.22342094
0.00144283, 577.92864038
0.00143394, 558.02591051
0.00142499, 538.51570977
0.00141600, 519.39810762
0.00140697, 500.67278609
0.00139790, 482.33906096
0.00138878, 464.39590249
0.00137963, 446.84195573
0.00137045, 429.67556030
0.00136122, 412.89476971
0.00135197, 396.49737016
0.00134268, 380.48089880
0.00133336, 364.84266140
0.00132401, 349.57974956
0.00131463, 334.68905730
0.00130522, 320.16729709
0.00129579, 306.01101534
0.00128633, 292.21660737
0.00127685, 278.78033172
0.00126734, 265.69832404
0.00125781, 252.96661037
0.00124827, 240.58111991
0.00123870, 228.53769728
0.00122911, 216.83211426
0.00121951, 205.46008109
0.00120989, 194.41725726
0.00120025, 183.69926183
0.00119060, 173.30168340
0.00118093, 163.22008955
0.00117125, 153.45003601
0.00116156, 143.98707533
0.00115185, 134.82676534
0.00114214, 125.96467718
0.00113241, 117.39640308
0.00112268, 109.11756393
0.00111293, 101.12381648
0.00110318, 93.41086050
0.00109342, 85.97444566
0.00108365, 78.81037835
0.00107388, 71.91452842
0.00106410, 65.28283586
0.00105431, 58.91131752
0.00104452, 52.79607399
0.00103473, 46.93329655
0.00102493, 41.31927439
0.00101513, 35.95040230
0.00100532, 30.82318865
0.00099552, 25.93426412
0.00098571, 21.28039121
0.00097590, 16.85847468
0.00096609, 12.66557335
0.00095627, 8.69891345
0.00094646, 4.95590408
0.00093664, 1.43415524
0.00093246, 0.00000000


==> data/references.txt <==
The data from [1] and [2] was provided by the author. The data from [4] was extracted using the software WebPlotDigitizer [3].

References:
[1] R. Cross, “Impact of sports balls with striking implements,” Sports Engineering, vol. 17, no. 1, pp. 3–22, 2014, doi: 10.1007/s12283-013-0132-0.
[2] R. Cross, Physics of Baseball & Softball. New York, NY: Springer New York, 2011. doi: 10.1007/978-1-4419-8113-4.
[3] A. Rohatgi, WebPlotDigitizer. [Online]. Available: https://automeris.io
[4] A. H. Kharaz and D. A. Gorham, “A study of the restitution coefficient in elastic-plastic impact,” Philosophical Magazine Letters, vol. 80, no. 8, pp. 549–559, 2000, doi: 10.1080/09500830050110486.

